The Merit of Simple Policies: Buying Performance With Parallelism and System Architecture

While scheduling and dispatching of computational workloads is a well-investigated subject, only recently has Google provided publicly a vast high-resolution measurement dataset of its cloud workloads. We revisit dispatching and scheduling algorithms fed by traffic workloads derived from those measurements. The main finding is that mean job response time attains a minimum as the number of servers of the computing cluster is varied, under the constraint that the overall computational budget is kept constant. Moreover, simple policies, such as Join Idle Queue, appear to attain the same performance as more complex, size-based policies for suitably high degrees of parallelism. Further, better performance, definitely outperforming size-based dispatching policies, is obtained by using multi-stage server clusters, even using very simple policies such as Round Robin. The takeaway is that parallelism and architecture of computing systems might be powerful knobs to control performance, even more than policies, under realistic workload traffic.

==> reviews.txt <==
Dear Dr. Mert Yildiz:

Thank you for submitting your paper, #1571076576, 'The Merit of Simple Policies: Buying Performance With Parallelism and System Architecture' to WCNC 2025.   After careful consideration of the reviews and thorough discussion among the Track Co-Chairs, we regret to inform you that your paper could not be accepted for inclusion in the conference program.
Due to the large number of submissions that the 2025 edition of the conference received, we were unfortunately forced to reject several good quality works.

The reviews of your paper are shown at the end of this email and are also available on EDAS at https://edas.info/showPaper.php?m=1571076576. We hope you will find them useful for improving your paper.

We also hope you will consider to submit a revised version to another ComSoc Conference (https://www.comsoc.org/conferences-events/search-future?f%5B0%5D=event_type%3A46).

Thank you again for considering WCNC 2025, we wish you the best with your future submissions.

IEEE WCNC 2025
Technical Program Co-Chairs

Giuseppe Bianchi, University of Rome Tor Vergata, Italy
Marco Chiani, University of Bologna, Italy
Wei Zhang, University of New South Wales, Australia

REVIEWERS' COMMENTS

======= Review 1 =======

> *** Strong Aspects: Comments to the author: What are the strong aspects of the paper?

This paper addresses the problem of performance evaluation of simple policies used in large-scale clusters. The performed evaluation considers a real dataset from Google´s Borg Cluster.

> *** Weak Aspects: Comments to the author: What are the weak aspects of the paper?

OK: At first, in introduction, authors write: We propose a novel two stage dispatching system designed to handle highly heterogeneous workloads. However, the proposed dispatching system is presented in the section called Simulation Setup. So, for the reader, it is not clear what is the novelty and contribution it is supposed to have. It seems to be a method designed to evaluate the policies.

TODO: In fact, only one scheduling is considered in this paper, which is FCFS. Maybe, authors should consider more scheduling policies.

TODO ROLICH: For a work that aims to present a performance comparison between well-known dispatching and scheduling algorithms, section II is superficial, citing only 5 papers. For these types of work, usually, related work analysis must be a comprehensive section.

> *** Recommended Changes: Recommended changes. Please indicate any changes that should be made to the paper if accepted.

Please, refer to the comments below to improve the paper:
TODO - Why does MRT increase when the N approaches 10^4?
OK - In section V, Fig. 3 and 4 present results for II_Phase_RR_FCFS. Is this the legend for the results using the two stage dispatching system?

> *** Relevance and Timeliness: Rate the importance and timeliness of the topic addressed in the paper within its area of research.
Little. (2)

> *** Technical Content and Scientific Rigour: Rate the technical content of the paper (e.g.: completeness of the analysis or simulation study, thoroughness of the treatise, accuracy of the models, etc.), its soundness and scientific rigour.
Marginal work and simple contribution. Some flaws. (2)

> *** Novelty and Originality: Rate the novelty and originality of the ideas or results presented in the paper.
Minor variations on a well investigated subject. (2)

> *** Quality of Presentation: Rate the paper organization, the clearness of text and figures, the completeness and accuracy of references.
Readable, but revision is needed in some parts. (3)

======= Review 2 =======

> *** Strong Aspects: Comments to the author: What are the strong aspects of the paper?

This paper investigates the interplay between dispatching policies, system parallelism, and architectural design in optimizing large-scale cluster performance under real-world workloads using data from Google’s Borg clusters. One of its notable strengths is the emphasis on simplicity, demonstrating that basic policies like Round Robin (RR) or Join Idle Queue (JIQ) can achieve comparable or superior performance to complex size-based policies, particularly in systems with high degrees of parallelism. The introduction of a two-stage system further underscores the benefits of architectural innovations. By segregating tasks into short and long processing stages, the two-stage design achieves reduced mean response times (MRT) and improved efficiency with fewer servers compared to single-stage systems.

> *** Weak Aspects: Comments to the author: What are the weak aspects of the paper?

TODO: Firstly, the reliance on a fixed workload dataset from Google’s Borg clusters, while comprehensive, limits the scope of the findings. The dataset, representative of a specific cloud environment, may not capture the full range of workload variability found in other large-scale systems or emerging computing paradigms. This raises questions about the generalizability of the conclusions to systems with different characteristics or workloads, such as those in edge computing or decentralized infrastructures.

Another weakness lies in the simplification of task characteristics in the simulations. The study focuses primarily on CPU requirements, omitting critical factors such as memory usage and I/O demands. Modern computing workloads often have complex multi-dimensional requirements, and overlooking these dimensions may lead to oversights in assessing system performance or dispatching strategy effectiveness. Integrating these additional characteristics could provide a more holistic understanding of system behavior and resource allocation efficiency.

Furthermore, while the two-stage system design is innovative, its effectiveness relies heavily on selecting parameters such as the threshold for task segregation and the proportion of servers allocated to each stage. The paper does not provide a systematic optimization process for these parameters, leaving room for ambiguity in practical implementations. Without clear guidelines or adaptive mechanisms, achieving optimal performance with the proposed architecture might require extensive trial and error, potentially offsetting the benefits of simplicity.

> *** Recommended Changes: Recommended changes. Please indicate any changes that should be made to the paper if accepted.

To enhance this work, future efforts could involve incorporating multi-dimensional task attributes into the analysis, exploring adaptive architectural designs for dynamic workloads, and conducting comparative studies with workloads from diverse sources. The findings emphasize the potential of leveraging system design and parallelism as cost-effective strategies for enhancing cluster performance without over-reliance on complex dispatching policies.

The study does not fully explore the energy efficiency or cost implications of the proposed systems. With sustainability and cost-effectiveness becoming critical factors in data center operations, these aspects are crucial for a complete evaluation of any system design. Including such analysis would significantly enhance the practical relevance of the work.

> *** Relevance and Timeliness: Rate the importance and timeliness of the topic addressed in the paper within its area of research.
Little. (2)

> *** Technical Content and Scientific Rigour: Rate the technical content of the paper (e.g.: completeness of the analysis or simulation study, thoroughness of the treatise, accuracy of the models, etc.), its soundness and scientific rigour.
Marginal work and simple contribution. Some flaws. (2)

> *** Novelty and Originality: Rate the novelty and originality of the ideas or results presented in the paper.
Significant original work and novel results. (4)

> *** Quality of Presentation: Rate the paper organization, the clearness of text and figures, the completeness and accuracy of references.
Readable, but revision is needed in some parts. (3)

======= Review 3 =======

> *** Strong Aspects: Comments to the author: What are the strong aspects of the paper?

+ The paper investigates job dispatching and scheduling algorithms in large-scale multi-server systems, particularly focusing on workloads derived from Google's Borg cluster dataset.
+ It explores how the system’s architecture, such as multi-stage server clusters, impacts job response times.
+ The paper also proposes a two-stage server architecture that outperforms traditional single-stage systems, demonstrating that optimizing system architecture can achieve better performance than relying solely on sophisticated scheduling policies.

> *** Weak Aspects: Comments to the author: What are the weak aspects of the paper?

The paper mostly focuses on CPU time requirements, neglecting memory usage, which could play a crucial role in performance and system efficiency, especially in heterogeneous workloads.
While the paper does reference several classic dispatching and scheduling algorithms, it lacks a detailed comparison with the most recent state-of-the-art methods, especially those leveraging machine learning for dynamic workload management.
The two-stage system is shown to outperform single-stage systems in specific scenarios, but there is no clear analysis of its scalability in larger, more diverse systems or under extreme workloads.
There is no explicit robustness analysis for the proposed two-stage system under fault conditions or when dealing with unexpected workloads, which would be important for real-world cloud environments.

> *** Recommended Changes: Recommended changes. Please indicate any changes that should be made to the paper if accepted.

How do you envision the performance of your proposed two-stage dispatching system when applied to a system with a highly heterogeneous mix of tasks (varying memory and CPU requirements)?
Can you provide more insights into why memory requirements were not included in your evaluation? How would they affect your results, especially in large-scale cloud systems?
How does the proposed two-stage system perform under extremely dynamic workloads, such as those that frequently change or are unpredictable in nature?
In your experiments, did you explore the effect of network latency and bandwidth constraints on your dispatching algorithms? How might these factors influence your proposed solution?
How does your approach compare with modern machine learning-based dispatching and scheduling algorithms that dynamically adjust to workload conditions?
Could you expand on the trade-offs involved in using a two-stage architecture versus adding more servers? Is there a scenario where increasing server count is more beneficial than optimizing the system architecture?

> *** Relevance and Timeliness: Rate the importance and timeliness of the topic addressed in the paper within its area of research.
Acceptable. (3)

> *** Technical Content and Scientific Rigour: Rate the technical content of the paper (e.g.: completeness of the analysis or simulation study, thoroughness of the treatise, accuracy of the models, etc.), its soundness and scientific rigour.
Valid work but limited contribution. (3)

> *** Novelty and Originality: Rate the novelty and originality of the ideas or results presented in the paper.
Some interesting ideas and results on a subject well investigated. (3)

> *** Quality of Presentation: Rate the paper organization, the clearness of text and figures, the completeness and accuracy of references.
Readable, but revision is needed in some parts. (3)
